The Boomerang protocol: A Decentralised Privacy-Preserving Verifiable Incentive Protocol

In the era of data-driven economies, incentive systems and loyalty programs, have become ubiquitous in various sectors, including advertising, retail, travel, and financial services. While these systems offer advantages for both users and companies, they necessitate the transfer and analysis of substantial amounts of sensitive data. Privacy concerns have become increasingly pertinent, necessitating the development of privacy-preserving incentive protocols. Despite the rising demand for secure and decentralised systems, the existing landscape lacks a comprehensive solution. In this work, we propose the BOOMERANG protocol, a novel decentralised privacy-preserving incentive protocol that leverages cryptographic black box accumulators to securely and privately store user interactions within the incentive system. Moreover, the protocol employs zero-knowledge proofs to transparently compute rewards for users, ensuring verifiability while preserving their privacy. To further enhance public verifiability and transparency, we utilise a smart contract on a Layer 1 blockchain to verify these zero-knowledge proofs. The careful combination of black box accumulators and zero-knowledge proofs makes the BOOMERANG protocol highly efficient.

==> cryptobib/changes.txt <==
* 2023-04-12
ICALP 2021-2022

* 2023-04-04
ToSC 2021 (Issue 4), ToSC 2022 (Issues 1-4), TCHES 2022 (Issues 1-4), TCHES 2023 (Issues 1-2), PoPETS 2018 (Issue 4), PoPETS 2022 (Issue 4), PoPETS 2023 (Issue 1), JC 2023 (Numbers 1-2)

* 2023-03-23
CSF 2022, FCW 2021, FC 2021-2022

* 2023-03-16
EPRINT (up to 2023/381)

* 2023-02-22
FOCS 2021-2022

* 2023-02-21
ACISP 2022, AFRICACRYPT 2022, ASIACRYPT 2022, CANS 2021-2022

* 2023-02-14
EPRINT (up to 2023/135); STOC 2021; IEEE S&P 2022; JC 2022 (Numbers 2-4); PKC 2022; TCC 2022; USENIX 2022; WISA 2021-2022

* 2023-01-02
CCS 2022

* 2022-10-31
CRYPTO 2022

* 2022-10-17
EPRINT 2022 (up to 2022/1396)

* 2022-10-06
ACNS 2022

* 2022-09-29
ESORICS 2022, JCEng 2021--2022 (Sept)

* 2022-09-08
SAC 2020, SAC 2021

* 2022-08-20
PoPETS 2022 (Issue 2-3)

* 2022-08-11
EPRINT up to 2022/1039, NIST PQC Selected Algorithms and Round 4 Algorithms

* 2022-07-14
IMACC 2021, NDSS 1996, NDSS 2021

* 2022-06-14
ACISP 2021, ACNS 2021, ASIACCS 2021-2022

* 2022-06-09
ASIACRYPT 2021, TCC 2021, EUROCRYPT 2022

* 2022-05-16
EPRINT up to 2022/568

* 2022-04-26
ESORICS 2021, LATINCRYPT 2021

* 2022-02-20
CSF 2021, PoPETS 2022 (Issue 1), USENIX 2021, CCS 2021, IEEE S&P 2021

* 2022-01-26
JC 2020 (Number 4), JC 2021 (Numbers 3-4), JC 2022 (Number 1)

* 2022-01-21
EPRINT 2020, EPRINT 2021, EPRINT 2022 (up to 2022/079)

* 2021-10-07
ToSC 2021 (Issues 1-3)

* 2021-09-29
TCHES 2021 (Issue 4)

* 2021-08-24
PoPETS 2021 (Numbers 2-4)

* 2021-08-16
CRYPTO 2021, EUROCRYPT 2021

* 2020-07-15
TCHES 2021 (Issue 3)

* 2021-06-22
ToSC 2020 (Issues 3-4)

* 2021-05-21
PKC 2021, RSA 2021

* 2021-03-16
SODA 2021

* 2021-03-02
ICISC 2020, TCHES 2021 (Issue 2), JC 2021 (Number 2)

* 2021-02-08
COSADE 2020, ITCS 2021

* 2021-02-01
FOCS 2020, JC 2021 (Number 1), PoPETS 2021 (Number 1)


